Graph Neural Networks as Ordering Heuristics for Parallel Graph Coloring

The graph coloring problem asks for an assignment of the minimum number of distinct colors to vertices in an undirected graph with the constraint that no pair of adjacent vertices share the same color. The problem is a thoroughly studied NP-hard combinatorial problem with several real-world applications. As such, a number of greedy heuristics have been suggested that strike a good balance between coloring quality, execution time, and also parallel scalability. In this work, we introduce a graph neural network (GNN) based ordering heuristic and demonstrate that it outperforms existing greedy ordering heuristics both on quality and performance. Previous results have demonstrated that GNNs can produce high-quality colorings but at the expense of excessive running time. The current paper is the first that brings the execution time down to compete with existing greedy heuristics. Our GNN model is trained using both supervised and unsupervised techniques. The experimental results show that a 2-layer GNN model can achieve execution times between the largest degree first (LF) and smallest degree last (SL) ordering heuristics while outperforming both on coloring quality. Increasing the number of layers improves the coloring quality further, and it is only at four layers that SL becomes faster than the GNN. Finally, our GNN-based coloring heuristic achieves superior scaling in the parallel setting compared to both SL and LF.

==> data/PF.dat <==
T	LF	SL	ID	SD	GNN-2	GNN-3	GNN-4
0	0.1643835616	0.2054794521	0.301369863	0.7123287671	0.1917808219	0.2054794521	0.2671232877
1	0.2191780822	0.2602739726	0.4178082192	0.8082191781	0.3150684932	0.3630136986	0.3630136986
2	0.2397260274	0.3561643836	0.5136986301	0.8424657534	0.4246575342	0.4589041096	0.4794520548
3	0.3219178082	0.4109589041	0.602739726	0.8561643836	0.4931506849	0.5616438356	0.5547945205
4	0.3630136986	0.4520547945	0.6575342466	0.8835616438	0.595890411	0.6301369863	0.6232876712
5	0.3904109589	0.5068493151	0.7260273973	0.904109589	0.6643835616	0.6917808219	0.6849315068
6	0.4109589041	0.5410958904	0.7876712329	0.9109589041	0.7191780822	0.7534246575	0.7602739726
7	0.4726027397	0.6095890411	0.8356164384	0.9246575342	0.7397260274	0.8082191781	0.7739726027
8	0.5273972603	0.6780821918	0.8561643836	0.9246575342	0.7534246575	0.8287671233	0.8150684932
9	0.5753424658	0.7123287671	0.897260274	0.9383561644	0.8082191781	0.8424657534	0.8356164384
10	0.602739726	0.7191780822	0.904109589	0.9452054795	0.8356164384	0.8630136986	0.8424657534
11	0.6232876712	0.7397260274	0.9109589041	0.9452054795	0.8493150685	0.8904109589	0.8630136986
12	0.6575342466	0.7602739726	0.9315068493	0.9452054795	0.8698630137	0.8904109589	0.8767123288
13	0.6780821918	0.7808219178	0.9315068493	0.9520547945	0.8835616438	0.897260274	0.897260274
14	0.7123287671	0.7808219178	0.9383561644	0.9520547945	0.8904109589	0.897260274	0.897260274
15	0.7123287671	0.7808219178	0.9383561644	0.9589041096	0.897260274	0.897260274	0.904109589
16	0.7260273973	0.801369863	0.9452054795	0.9657534247	0.897260274	0.897260274	0.9246575342
17	0.7534246575	0.8219178082	0.9589041096	0.9657534247	0.904109589	0.9109589041	0.9246575342
18	0.7602739726	0.8287671233	0.9657534247	0.9726027397	0.9109589041	0.9109589041	0.9315068493
19	0.7739726027	0.8356164384	0.9657534247	0.9726027397	0.9246575342	0.9178082192	0.9315068493
20	0.7739726027	0.8356164384	0.9726027397	0.9931506849	0.9315068493	0.9246575342	0.9315068493

==> data/PFC.dat <==
T	LF	LF+C	SL	SL+C	GNN4	GNN4+C	SD	SD+C
0	0.1575342466	0.2465753425	0.1917808219	0.2876712329	0.2808219178	0.397260274	0.595890411	0.8835616438
1	0.2260273973	0.3287671233	0.2808219178	0.3904109589	0.3698630137	0.5342465753	0.6849315068	0.897260274
2	0.2465753425	0.4520547945	0.3698630137	0.5342465753	0.4589041096	0.6438356164	0.7397260274	0.9383561644
3	0.3150684932	0.5410958904	0.4109589041	0.602739726	0.5136986301	0.7397260274	0.8082191781	0.9589041096
4	0.3493150685	0.5684931507	0.4315068493	0.6506849315	0.5753424658	0.7945205479	0.8424657534	0.9726027397
5	0.3698630137	0.6232876712	0.4863013699	0.6917808219	0.6369863014	0.8287671233	0.8835616438	0.9794520548
6	0.3767123288	0.7054794521	0.5136986301	0.7739726027	0.7191780822	0.8630136986	0.897260274	0.9794520548
7	0.4315068493	0.7534246575	0.5684931507	0.801369863	0.7465753425	0.8835616438	0.9178082192	0.9931506849
8	0.4657534247	0.7945205479	0.602739726	0.8287671233	0.7808219178	0.897260274	0.9178082192	1
9	0.5273972603	0.8150684932	0.6506849315	0.8424657534	0.801369863	0.9178082192	0.9315068493	1
10	0.5547945205	0.8493150685	0.6849315068	0.8698630137	0.8424657534	0.9383561644	0.9383561644	1
11	0.595890411	0.8493150685	0.7123287671	0.8698630137	0.8561643836	0.9520547945	0.9383561644	1
12	0.6438356164	0.8904109589	0.7465753425	0.8904109589	0.8630136986	0.9589041096	0.9383561644	1
13	0.6575342466	0.897260274	0.7534246575	0.897260274	0.8767123288	0.9657534247	0.9452054795	1
14	0.6917808219	0.9109589041	0.7602739726	0.9246575342	0.8767123288	0.9657534247	0.9452054795	1
15	0.698630137	0.9178082192	0.7739726027	0.9383561644	0.8835616438	0.9657534247	0.9520547945	1
16	0.7260273973	0.9246575342	0.801369863	0.9383561644	0.9178082192	0.9726027397	0.9520547945	1
17	0.7602739726	0.9383561644	0.8219178082	0.9452054795	0.9246575342	0.9794520548	0.9589041096	1
18	0.7671232877	0.9452054795	0.8287671233	0.9452054795	0.9315068493	0.9794520548	0.9589041096	1
19	0.7739726027	0.9452054795	0.8356164384	0.9452054795	0.9315068493	0.9794520548	0.9589041096	1
20	0.7739726027	0.9452054795	0.8424657534	0.9520547945	0.9315068493	0.9794520548	0.9726027397	1

==> data/SNAP-par-k.dat <==
x y label
1.490366	6457	LF
2.980732	6255	LF
4.471098	6224	LF
5.961464	6201	LF
7.45183	6188	LF
2.561591	6200	SL
4.051957	6119	SL
5.542323	6095	SL
7.032689	6082	SL
8.523055	6076	SL
2.048607	6038	GNN-2
3.538973	5646	GNN-2
5.029339	5545	GNN-2
6.519705	5461	GNN-2
8.010071	5430	GNN-2
2.291894	5876	GNN-3
3.78226	5593	GNN-3
5.272626	5442	GNN-3
6.762992	5427	GNN-3
8.253358	5414	GNN-3
2.633872	5770	GNN-4
4.124238	5503	GNN-4
5.614604	5450	GNN-4
7.10497	5426	GNN-4
8.595336	5407	GNN-4

==> data/SNAP-par.dat <==
x y label color
1.490366	6457	LF    cyan
2.561591	6200	SL    blue
2.048607	6036	GNN-2     brown
2.291894	5876	GNN-3     orange
2.633872	5770	GNN-4    red

==> data/SNAP-seq.dat <==
x y label color
14.679628	6457	LF   cyan
24.283084	6200	SL   blue
20.672107	6036	GNN-2    brown
23.807854	5876	GNN-3    orange
27.627196	5770	GNN-4   red

==> data/Supervised-SL.dat <==
Epoch	Loss-2	Accuracy-2	Colors-2	Loss-3	Accuracy-3	Colors-3	Loss-4	Accuracy-4	Colors-4
0	0.7774	59.79	2420	0.7108	51.15	2504	0.8588	41.72	2745
5	0.7144	67.34	2381	0.6617	57.63	2419	0.7703	57.71	2597
10	0.6623	73.25	2336	0.6341	64.36	2346	0.6997	68.91	2455
15	0.6314	76.86	2312	0.6152	70.34	2312	0.6505	74.2	2384
20	0.6101	79.77	2288	0.6002	75.09	2310	0.6198	76.46	2309
25	0.5941	81.69	2271	0.5878	77.53	2287	0.5996	77.68	2295
30	0.5811	82.88	2266	0.5757	79.79	2267	0.5845	78.49	2285
35	0.5694	83.7	2264	0.5638	82.15	2256	0.5721	79.3	2269
40	0.5592	84.43	2256	0.5532	83.53	2257	0.5588	80.28	2269
45	0.5505	84.94	2257	0.5435	84.24	2250	0.5448	81.37	2259
50	0.5432	85.31	2258	0.534	84.83	2252	0.5284	82.73	2255
55	0.5369	85.63	2259	0.5252	85.35	2240	0.5129	83.93	2255
60	0.5314	85.92	2257	0.5166	85.77	2236	0.5002	84.94	2246
65	0.5258	86.21	2249	0.5083	86.15	2226	0.488	85.83	2249
70	0.5205	86.52	2250	0.4998	86.56	2234	0.476	86.67	2245
75	0.5156	86.84	2250	0.491	87.1	2227	0.4636	87.39	2246
80	0.5101	87.21	2245	0.4823	87.63	2222	0.452	87.95	2230
85	0.5048	87.43	2245	0.4737	88.15	2222	0.4418	88.37	2236
90	0.4994	87.56	2240	0.4643	88.76	2223	0.4319	88.74	2240
95	0.494	87.79	2243	0.4547	89.32	2225	0.4202	89.23	2232
100	0.4896	88	2245	0.4451	89.89	2214	0.4078	89.73	2235
105	0.4857	88.17	2242	0.435	90.42	2218	0.3954	90.12	2231
110	0.4819	88.35	2235	0.4246	90.83	2221	0.3816	90.74	2231
115	0.4785	88.52	2237	0.4131	91.23	2214	0.3682	91.36	2227
120	0.4742	88.81	2242	0.4012	91.65	2204	0.357	91.75	2222
125	0.4696	89.13	2236	0.3911	92.04	2201	0.3473	92.01	2216
130	0.4648	89.45	2235	0.3818	92.42	2197	0.3381	92.28	2219
135	0.4606	89.72	2237	0.3733	92.78	2203	0.3275	92.7	2211
140	0.456	90.03	2234	0.3656	93.07	2207	0.318	92.89	2215
145	0.4517	90.29	2231	0.3582	93.35	2200	0.3102	93.18	2217
150	0.4466	90.44	2234	0.3515	93.52	2207	0.303	93.39	2214
155	0.4415	90.63	2235	0.3453	93.57	2197	0.2963	93.59	2207
160	0.4357	90.94	2233	0.3397	93.58	2201	0.29	93.75	2206
165	0.4308	91.19	2232	0.3335	93.74	2198	0.2838	93.93	2207
170	0.4268	91.39	2234	0.3277	93.9	2195	0.2778	94.1	2204
175	0.4229	91.57	2234	0.3227	94.02	2195	0.2714	94.38	2202
180	0.4189	91.75	2236	0.318	94.09	2198	0.2652	94.59	2208
185	0.415	91.9	2226	0.3135	94.14	2205	0.2605	94.64	2216
190	0.4114	92.05	2226	0.3091	94.21	2204	0.2532	94.91	2206
195	0.4083	92.16	2232	0.3047	94.3	2199	0.2529	94.93	2204
200	0.4052	92.25	2230	0.3006	94.38	2200	0.2443	95.07	2208
205	0.4022	92.41	2230	0.2959	94.44	2198	0.2402	95.05	2211
210	0.3987	92.72	2231	0.2912	94.63	2188	0.2349	95.16	2199
215	0.3953	92.95	2224	0.2867	94.8	2188	0.2305	95.29	2205
220	0.3921	93.06	2223	0.2843	94.73	2187	0.2274	95.32	2200
225	0.3891	93.12	2222	0.2798	94.7	2188	0.2243	95.32	2197
230	0.3864	93.15	2222	0.2755	94.83	2196	0.2214	95.36	2198
235	0.3838	93.15	2222	0.2701	95.08	2185	0.2185	95.43	2194
240	0.3813	93.17	2220	0.2648	95.2	2189	0.2151	95.53	2196
245	0.3779	93.23	2224	0.2686	94.75	2193	0.2122	95.57	2199
250	0.3742	93.42	2224	0.2648	94.81	2195	0.2097	95.61	2193
255	0.3707	93.5	2220	0.2594	95.06	2192	0.2067	95.68	2203
260	0.3669	93.6	2225	0.2534	95.35	2185	0.2041	95.73	2198
265	0.3637	93.58	2229	0.2514	95.5	2183	0.2006	95.78	2190
270	0.36	93.59	2225	0.2482	95.56	2183	0.197	95.88	2198
275	0.3567	93.64	2228	0.2446	95.54	2190	0.1942	95.9	2203
280	0.3531	93.74	2220	0.2423	95.45	2190	0.1918	95.9	2196
285	0.3497	93.86	2223	0.2406	95.38	2188	0.1895	95.93	2194
290	0.3468	93.95	2222	0.2379	95.53	2188	0.1874	95.95	2194
295	0.3443	93.99	2222	0.2362	95.55	2185	0.1856	95.97	2190
300	0.3419	94.01	2226	0.2345	95.53	2187	0.1835	96	2189
305	0.3399	94.03	2224	0.2324	95.56	2186	0.1818	96.03	2189
310	0.3381	94.05	2224	0.2302	95.63	2189	0.1802	96.08	2192
315	0.3363	94.07	2226	0.2279	95.74	2185	0.1798	96.07	2190
320	0.3345	94.1	2228	0.2257	95.83	2188	0.1785	96.08	2188
325	0.3325	94.29	2226	0.2234	95.88	2190	0.1762	96.14	2191
330	0.3304	94.44	2226	0.2211	95.9	2182	0.1741	96.15	2190
335	0.3286	94.54	2221	0.2193	95.88	2191	0.1732	96.17	2191
340	0.3269	94.58	2221	0.2178	95.85	2188	0.1715	96.2	2192
345	0.3253	94.52	2221	0.2167	95.85	2186	0.1701	96.21	2192
350	0.324	94.48	2217	0.2156	95.88	2186	0.1691	96.21	2188
355	0.3216	94.42	2217	0.2145	95.92	2182	0.1685	96.24	2194
360	0.3201	94.36	2219	0.2131	95.96	2184	0.1672	96.27	2189
365	0.3184	94.38	2218	0.2135	95.9	2187	0.1667	96.25	2191
370	0.3163	94.39	2215	0.21	95.99	2184	0.1655	96.28	2190
375	0.3144	94.45	2216	0.2108	95.94	2186	0.1643	96.29	2188
380	0.3131	94.55	2217	0.2096	95.92	2182	0.1632	96.31	2191
385	0.3106	94.93	2222	0.2057	95.99	2184	0.1623	96.34	2185
390	0.309	94.96	2221	0.2038	96.08	2186	0.1613	96.35	2182
395	0.3066	95.04	2214	0.2034	96.12	2187	0.1604	96.37	2179
400	0.3048	94.96	2216	0.2021	96.15	2185	0.1594	96.4	2180
405	0.303	94.81	2222	0.2013	96.13	2190	0.1585	96.42	2183
410	0.3011	94.75	2216	0.2006	96.09	2185	0.1573	96.45	2185
415	0.2998	94.73	2219	0.1998	96.09	2191	0.156	96.48	2184
420	0.2977	94.77	2219	0.1989	96.13	2190	0.1549	96.53	2185
425	0.2967	94.78	2221	0.1982	96.15	2194	0.154	96.53	2188
430	0.2948	94.88	2220	0.1977	96.16	2189	0.1532	96.56	2185
435	0.2937	94.91	2222	0.1968	96.17	2189	0.1526	96.58	2179
440	0.2921	94.96	2222	0.1959	96.18	2189	0.1518	96.6	2181
445	0.2905	95.06	2218	0.1956	96.17	2191	0.1512	96.61	2184
450	0.2886	95.19	2216	0.1947	96.18	2191	0.1502	96.63	2187
455	0.2864	95.34	2220	0.1937	96.2	2185	0.1495	96.67	2181
460	0.2849	95.43	2215	0.1932	96.19	2187	0.1487	96.66	2176
465	0.2829	95.53	2212	0.1921	96.22	2187	0.1484	96.68	2184
470	0.2812	95.5	2216	0.1912	96.24	2189	0.1485	96.67	2172
475	0.2799	95.31	2212	0.1899	96.26	2189	0.1479	96.68	2173
480	0.2786	95.16	2210	0.1897	96.27	2187	0.1465	96.72	2168
485	0.2774	95.1	2209	0.1882	96.3	2188	0.146	96.76	2178
490	0.2758	95.13	2212	0.1894	96.26	2185	0.1451	96.76	2178
495	0.2739	95.23	2212	0.1882	96.28	2188	0.1441	96.8	2177
500	0.2727	95.29	2214	0.1872	96.3	2186	0.1433	96.84	2189
505	0.2713	95.33	2210	0.1867	96.31	2190	0.1428	96.83	2179
510	0.2702	95.35	2215	0.186	96.32	2189	0.1441	96.9	2178
515	0.269	95.36	2213	0.185	96.34	2190	0.1426	96.87	2175
520	0.2679	95.38	2214	0.1844	96.36	2185	0.1426	96.85	2162
525	0.267	95.34	2210	0.1835	96.38	2189	0.1403	96.93	2177
530	0.2659	95.35	2210	0.1826	96.38	2189	0.1405	96.91	2176
535	0.265	95.37	2209	0.1855	96.26	2203	0.144	96.76	2177
540	0.2633	95.56	2205	0.1832	96.32	2197	0.1425	96.86	2176
545	0.2619	95.66	2206	0.1818	96.33	2193	0.1403	96.91	2173
550	0.2606	95.69	2208	0.1807	96.35	2191	0.1405	96.86	2180
555	0.2596	95.64	2207	0.1806	96.35	2198	0.1395	96.96	2175
560	0.2586	95.59	2208	0.1792	96.42	2198	0.1392	96.92	2160
565	0.2577	95.56	2207	0.1786	96.44	2198	0.1393	96.91	2165
570	0.2569	95.53	2208	0.1783	96.44	2196	0.1379	96.95	2165
575	0.256	95.51	2205	0.1774	96.44	2196	0.1385	96.94	2172
580	0.255	95.51	2206	0.1763	96.44	2192	0.1373	96.97	2173
585	0.254	95.52	2206	0.1753	96.45	2189	0.1373	96.96	2169
590	0.2528	95.55	2205	0.176	96.4	2190	0.1363	97.01	2171
595	0.2517	95.6	2207	0.1757	96.36	2192	0.1363	97.03	2174
600	0.2507	95.63	2202	0.1748	96.4	2197	0.136	97.04	2181
605	0.2498	95.64	2208	0.1747	96.4	2197	0.1359	97.05	2173
610	0.249	95.66	2206	0.1731	96.45	2196	0.1356	97.07	2173
615	0.2483	95.67	2208	0.1724	96.47	2196	0.1351	97.07	2171
620	0.2469	95.79	2209	0.1719	96.46	2197	0.1346	97.09	2174
625	0.2455	95.89	2208	0.1737	96.35	2196	0.1346	97.09	2169
630	0.2441	95.97	2215	0.1705	96.48	2198	0.1347	97.1	2174
635	0.2427	95.98	2212	0.1744	96.35	2191	0.1422	96.85	2171
640	0.2417	95.89	2209	0.1706	96.46	2195	0.1409	96.95	2174
645	0.2415	95.7	2204	0.1709	96.39	2193	0.1386	96.99	2183
650	0.241	95.63	2203	0.1724	96.31	2191	0.1335	97.11	2182
655	0.2397	95.67	2200	0.1709	96.39	2188	0.1364	97.07	2169
660	0.2381	95.77	2206	0.1701	96.45	2189	0.1369	96.94	2183
665	0.2369	95.86	2205	0.1685	96.49	2189	0.1343	97.09	2172
670	0.236	95.9	2205	0.168	96.48	2187	0.137	97.15	2175
675	0.2355	95.86	2203	0.1673	96.49	2189	0.1379	96.92	2170
680	0.2346	95.89	2205	0.1672	96.48	2189	0.1331	97.14	2168
685	0.2331	96.15	2197	0.1662	96.5	2194	0.135	97.1	2166
690	0.2336	96.09	2200	0.1655	96.52	2193	0.1335	97.08	2167
695	0.2332	96.05	2199	0.1653	96.52	2197	0.1314	97.19	2167
700	0.2312	96.1	2198	0.1648	96.53	2195	0.1322	97.19	2174
705	0.2292	96.13	2200	0.1641	96.56	2194	0.1318	97.13	2171
710	0.2294	95.96	2205	0.1634	96.58	2194	0.1313	97.17	2174
715	0.2292	95.77	2202	0.163	96.58	2197	0.1326	97.06	2172
720	0.2283	95.76	2202	0.1627	96.57	2199	0.1309	97.17	2166
725	0.2271	95.89	2197	0.162	96.6	2195	0.1304	97.18	2178
730	0.2252	96.04	2202	0.1617	96.6	2198	0.1304	97.25	2169
735	0.2255	96.02	2198	0.1618	96.58	2198	0.1299	97.27	2172
740	0.2242	96.11	2195	0.1618	96.57	2199	0.1295	97.24	2172
745	0.2233	96.12	2200	0.1611	96.59	2196	0.1291	97.25	2175
750	0.2237	96.02	2201	0.1603	96.62	2200	0.1281	97.27	2176
755	0.2229	96.01	2198	0.1598	96.62	2199	0.1282	97.26	2169
760	0.2253	95.88	2201	0.1586	96.66	2195	0.1281	97.25	2161
765	0.2214	96.01	2201	0.1581	96.67	2186	0.1281	97.24	2171
770	0.2222	95.92	2200	0.1595	96.63	2184	0.1351	96.96	2167
775	0.22	96.05	2200	0.157	96.69	2189	0.1305	97.24	2173
780	0.2196	96.07	2199	0.1577	96.62	2201	0.1283	97.28	2173
785	0.2196	96.06	2199	0.1575	96.64	2192	0.1309	97.16	2172
790	0.2185	96.09	2197	0.1574	96.67	2191	0.1285	97.23	2181
795	0.2181	96.09	2199	0.1569	96.68	2191	0.1282	97.24	2171
800	0.2176	96.11	2198	0.1562	96.69	2193	0.1265	97.26	2165
805	0.2172	96.1	2199	0.1554	96.71	2191	0.1268	97.24	2175
810	0.2167	96.09	2199	0.155	96.72	2187	0.1258	97.29	2169
815	0.2164	96.12	2198	0.1549	96.72	2192	0.1258	97.29	2170
820	0.2176	96.02	2198	0.1569	96.63	2184	0.1273	97.24	2182
825	0.2164	96.01	2199	0.1559	96.65	2183	0.1521	96.49	2165
830	0.2153	96.02	2197	0.1549	96.71	2188	0.1579	96.04	2171
835	0.2153	95.99	2195	0.155	96.71	2187	0.1456	96.36	2165
840	0.2144	96.09	2200	0.1539	96.74	2190	0.1438	96.77	2172
845	0.2127	96.1	2198	0.1535	96.73	2188	0.1558	96.32	2173
850	0.2111	96.17	2194	0.1542	96.71	2184	0.1383	96.95	2184
855	0.2109	96.18	2197	0.153	96.73	2188	0.1391	96.77	2174
860	0.2092	96.24	2197	0.1529	96.75	2185	0.1343	96.94	2176
865	0.2085	96.21	2202	0.1518	96.77	2185	0.131	97.11	2181
870	0.2086	96.15	2198	0.1518	96.77	2186	0.1294	97.16	2192
875	0.208	96.14	2200	0.1516	96.77	2185	0.1293	97.11	2180
880	0.2071	96.19	2198	0.1513	96.77	2183	0.1262	97.29	2172
885	0.2063	96.23	2197	0.1523	96.7	2183	0.1255	97.32	2181
890	0.2062	96.24	2196	0.16	96.32	2190	0.1256	97.31	2172
895	0.207	96.19	2197	0.161	96.24	2180	0.1252	97.34	2176
900	0.2054	96.2	2192	0.1603	96.28	2179	0.1264	97.25	2174
905	0.2067	96.08	2195	0.1593	96.35	2179	0.1247	97.33	2166
910	0.2053	96.16	2192	0.1576	96.42	2186	0.1252	97.31	2179
915	0.2051	96.19	2197	0.1546	96.54	2184	0.1251	97.29	2173
920	0.204	96.23	2198	0.153	96.64	2187	0.1242	97.34	2180
925	0.2039	96.21	2195	0.1497	96.73	2190	0.1246	97.32	2184
930	0.2031	96.29	2197	0.148	96.8	2195	0.1243	97.35	2174
935	0.203	96.28	2198	0.1476	96.82	2195	0.1242	97.34	2181
940	0.2021	96.27	2195	0.1478	96.8	2190	0.1245	97.31	2183
945	0.2018	96.25	2197	0.1477	96.78	2188	0.1243	97.32	2185
950	0.201	96.25	2197	0.1473	96.8	2189	0.1242	97.3	2181
955	0.2008	96.2	2200	0.147	96.8	2194	0.1242	97.32	2183
960	0.2004	96.21	2200	0.1465	96.83	2192	0.1244	97.3	2180
965	0.2007	96.22	2196	0.1457	96.85	2195	0.1237	97.35	2183
970	0.1993	96.26	2198	0.1453	96.87	2193	0.1249	97.25	2177
975	0.2001	96.19	2199	0.146	96.83	2195	0.1247	97.35	2179
980	0.1984	96.26	2199	0.1455	96.86	2195	0.1248	97.24	2170
985	0.1971	96.26	2196	0.1444	96.87	2195	0.1235	97.32	2176
990	0.1961	96.25	2196	0.1452	96.88	2198	0.1218	97.37	2181
995	0.1944	96.29	2192	0.1422	96.93	2194	0.1202	97.44	2170

==> training-results/colors.dat <==
Epoch	sl-2	sl-3	sl-4	sd-2	sd-3	sd-4
0	1838	1844	1959	1801	1965	1984
5	1843	1838	1920	1801	1927	1962
10	1821	1818	1834	1800	1894	1932
15	1812	1811	1813	1805	1872	1900
20	1801	1806	1798	1791	1862	1901
25	1781	1794	1806	1786	1857	1872
30	1797	1791	1815	1788	1859	1851
35	1789	1789	1801	1774	1842	1831
40	1803	1784	1801	1775	1832	1830
45	1781	1784	1791	1775	1829	1817
50	1784	1775	1785	1773	1829	1797
55	1778	1784	1785	1766	1828	1780
60	1786	1784	1789	1767	1824	1783
65	1780	1776	1784	1762	1819	1788
70	1775	1767	1781	1782	1811	1799
75	1774	1766	1781	1784	1816	1793
80	1772	1768	1780	1786	1816	1790
85	1766	1780	1782	1785	1809	1790
90	1783	1771	1777	1782	1814	1793
95	1782	1774	1778	1788	1809	1786
100	1771	1775	1777	1773	1809	1796
105	1776	1769	1784	1767	1802	1783
110	1776	1774	1783	1762	1794	1778
115	1771	1765	1788	1771	1787	1779
120	1766	1764	1774	1776	1794	1783
125	1778	1763	1782	1771	1790	1780
130	1769	1759	1781	1775	1780	1767
135	1783	1772	1764	1765	1787	1768
140	1783	1768	1775	1764	1795	1764
145	1782	1765	1771	1766	1790	1758
150	1786	1769	1762	1767	1777	1762
155	1783	1768	1756	1768	1787	1763
160	1773	1772	1760	1763	1788	1769
165	1778	1776	1757	1762	1781	1754
170	1779	1781	1755	1771	1775	1745
175	1783	1771	1758	1771	1779	1765
180	1773	1780	1768	1771	1773	1760
185	1771	1777	1756	1767	1773	1746
190	1767	1773	1765	1765	1768	1738
195	1769	1758	1753	1768	1767	1745
200	1768	1771	1768	1774	1771	1746
205	1769	1763	1759	1774	1763	1747
210	1768	1765	1760	1770	1767	1742
215	1770	1769	1765	1769	1767	1742
220	1773	1764	1758	1767	1761	1746
225	1779	1764	1764	1767	1764	1746
230	1773	1770	1760	1767	1756	1739
235	1771	1776	1770	1767	1773	1737
240	1768	1772	1762	1767	1766	1737
245	1771	1768	1762	1761	1771	1740
250	1773	1770	1764	1765	1765	1741
255	1768	1768	1758	1765	1765	1739
260	1770	1767	1764	1767	1758	1740
265	1757	1774	1757	1765	1760	1741
270	1767	1771	1759	1762	1759	1743
275	1767	1768	1755	1761	1766	1766
280	1761	1766	1755	1766	1764	1758
285	1762	1774	1755	1770	1757	1749
290	1765	1768	1763	1772	1758	1745
295	1775	1766	1768	1763	1753	1748
300	1771	1773	1755	1757	1755	1747
305	1766	1769	1752	1761	1764	1746
310	1778	1762	1744	1764	1764	1752
315	1773	1767	1754	1773	1754	1749
320	1768	1773	1752	1761	1748	1751
325	1767	1765	1754	1759	1745	1750
330	1774	1766	1753	1760	1749	1745
335	1769	1763	1758	1762	1753	1743
340	1770	1757	1757	1766	1756	1742
345	1767	1766	1756	1762	1759	1739
350	1767	1772	1752	1768	1764	1744
355	1771	1776	1756	1763	1759	1745
360	1764	1770	1757	1764	1752	1758
365	1764	1762	1765	1763	1755	1753
370	1767	1764	1762	1764	1755	1757
375	1767	1757	1751	1763	1753	1752
380	1771	1774	1763	1764	1759	1752
385	1767	1763	1761	1771	1756	1748
390	1777	1773	1761	1768	1759	1751
395	1771	1762	1760	1769	1744	1749
400	1777	1771	1757	1767	1750	1744
405	1771	1775	1760	1764	1753	1761
410	1771	1772	1755	1768	1743	1761
415	1768	1764	1756	1765	1752	1757
420	1767	1773	1751	1763	1758	1750
425	1771	1762	1757	1769	1762	1749
430	1770	1759	1752	1763	1751	1744
435	1770	1763	1762	1761	1754	1744
440	1767	1758	1755	1770	1764	1745
445	1770	1769	1749	1767	1755	1739
450	1769	1766	1753	1768	1753	1760
455	1768	1752	1758	1767	1753	1752
460	1766	1756	1760	1768	1755	1763
465	1774	1755	1754	1770	1758	1760
470	1774	1757	1756	1764	1758	1761
475	1774	1756	1757	1772	1758	1760
480	1774	1757	1755	1767	1757	1751
485	1773	1756	1749	1765	1754	1747
490	1769	1755	1750	1765	1760	1754
495	1768	1756	1755	1764	1753	1763
500	1766	1751	1753	1771	1747	1752
505	1770	1762	1762	1762	1749	1756
510	1760	1770	1753	1767	1759	1757
515	1764	1764	1748	1769	1753	1759
520	1767	1763	1757	1770	1750	1747
525	1768	1757	1751	1763	1755	1747
530	1766	1760	1752	1770	1759	1758
535	1763	1758	1751	1766	1755	1753
540	1755	1758	1760	1762	1759	1746
545	1762	1757	1753	1768	1755	1756
550	1763	1760	1753	1772	1755	1753
555	1764	1749	1763	1769	1746	1744
560	1764	1761	1759	1776	1759	1755
565	1758	1758	1761	1771	1753	1756
570	1760	1766	1755	1770	1758	1745
575	1768	1758	1750	1771	1754	1749
580	1766	1767	1749	1771	1753	1750
585	1768	1768	1753	1770	1756	1747
590	1766	1762	1751	1770	1754	1742
595	1764	1764	1756	1768	1758	1744
600	1765	1767	1755	1768	1754	1754
605	1759	1763	1760	1767	1765	1742
610	1758	1759	1756	1769	1757	1740
615	1757	1758	1757	1757	1761	1748
620	1759	1757	1755	1769	1754	1744
625	1758	1755	1756	1767	1757	1749
630	1760	1761	1753	1768	1760	1743
635	1755	1768	1752	1767	1759	1742
640	1760	1764	1749	1769	1758	1743
645	1762	1768	1746	1771	1754	1742
650	1762	1756	1748	1770	1759	1747
655	1766	1762	1751	1768	1753	1744
660	1766	1756	1753	1760	1755	1740
665	1766	1753	1746	1763	1746	1742
670	1766	1756	1753	1766	1753	1746
675	1765	1755	1749	1769	1749	1742
680	1762	1753	1754	1766	1757	1740
685	1762	1766	1742	1770	1764	1749
690	1763	1766	1748	1766	1760	1741
695	1762	1765	1759	1767	1760	1739
700	1759	1768	1751	1767	1759	1738
705	1758	1767	1743	1768	1758	1750
710	1758	1757	1748	1768	1756	1741
715	1760	1757	1747	1768	1759	1745
720	1753	1767	1748	1765	1761	1747
725	1762	1762	1745	1761	1758	1750
730	1761	1761	1750	1757	1759	1746
735	1766	1767	1749	1761	1760	1743
740	1761	1768	1752	1768	1767	1752
745	1755	1746	1752	1766	1766	1745
750	1760	1737	1739	1769	1762	1742
755	1762	1748	1749	1767	1752	1740
760	1759	1740	1751	1768	1751	1737
765	1760	1746	1764	1767	1759	1737
770	1759	1740	1755	1767	1758	1733
775	1758	1747	1748	1765	1758	1733
780	1760	1753	1762	1765	1761	1742
785	1758	1755	1753	1762	1765	1752
790	1752	1756	1758	1767	1763	1739
795	1761	1756	1756	1766	1757	1740
800	1758	1765	1755	1767	1756	1740
805	1765	1758	1759	1773	1761	1739
810	1756	1756	1755	1757	1761	1739
815	1765	1747	1755	1756	1752	1742
820	1760	1755	1754	1763	1754	1735
825	1759	1757	1756	1758	1759	1741
830	1751	1750	1756	1760	1760	1746
835	1756	1755	1751	1764	1760	1749
840	1763	1766	1760	1768	1760	1737
845	1764	1757	1756	1769	1758	1744
850	1764	1759	1749	1765	1761	1740
855	1766	1753	1750	1760	1764	1744
860	1759	1759	1742	1763	1753	1744
865	1752	1761	1745	1768	1756	1743
870	1755	1763	1752	1767	1759	1743
875	1759	1756	1752	1766	1757	1745
880	1759	1755	1750	1767	1759	1744
885	1764	1756	1741	1765	1756	1757
890	1755	1752	1749	1761	1752	1746
895	1755	1759	1738	1766	1747	1748
900	1753	1755	1741	1760	1754	1748
905	1757	1753	1745	1756	1755	1741
910	1757	1757	1739	1770	1753	1745
915	1767	1754	1738	1770	1752	1739
920	1759	1755	1741	1760	1749	1732
925	1759	1755	1741	1761	1748	1735
930	1757	1751	1749	1763	1750	1740
935	1759	1758	1745	1750	1752	1738
940	1754	1753	1742	1757	1755	1737
945	1756	1748	1743	1762	1752	1737
950	1754	1756	1747	1757	1757	1745
955	1760	1759	1751	1763	1741	1743
960	1760	1760	1752	1764	1755	1744
965	1755	1761	1754	1758	1745	1735
970	1756	1757	1749	1759	1754	1734
975	1755	1754	1756	1759	1753	1741
980	1756	1753	1750	1762	1761	1736
985	1755	1763	1750	1765	1755	1742
990	1761	1758	1748	1766	1749	1738
995	1770	1760	1758	1759	1747	1751

==> training-results/f1.dat <==
Epoch	sl-2	sl-3	sl-4	sd-3	sd-2	sd-4
0	0.6101086634	0.6283261044	0.455425841	0.5770433766	0.7515955799	0.457699009
5	0.6653474092	0.7441048443	0.6015620129	0.6402956105	0.7703648863	0.620670559
10	0.7594459534	0.782970516	0.7508594136	0.6867065607	0.784392988	0.6934927857
15	0.8031511487	0.8028325332	0.8047371682	0.7272295431	0.7953148582	0.7453921313
20	0.826809445	0.8147967829	0.8266966925	0.7558229027	0.8048696385	0.7746169655
25	0.8447059288	0.8246055283	0.8337122928	0.7724656526	0.8138413813	0.7921160927
30	0.8585781329	0.832373291	0.8372769466	0.7828858537	0.8220397177	0.8053070642
35	0.8693288232	0.8376477215	0.8397008679	0.790259652	0.829628368	0.815861323
40	0.8793495475	0.8429117599	0.8425563555	0.795812825	0.8363742958	0.8262146212
45	0.8870595601	0.8486101816	0.8460548029	0.8005019963	0.842359498	0.8355649171
50	0.8920027767	0.8551053678	0.8499564578	0.8043794478	0.8476484374	0.8410034241
55	0.8945300971	0.8614109044	0.8541963703	0.8078744212	0.8517642403	0.8422242322
60	0.8951385454	0.8668771381	0.8591829439	0.8112039986	0.8555565428	0.8414670735
65	0.8965352224	0.8720866189	0.8633121823	0.8141476523	0.8581400163	0.8448819671
70	0.8987487062	0.8772405028	0.8678903525	0.8167920181	0.8601742128	0.85112025
75	0.9019416305	0.8823325546	0.8727500783	0.8190617818	0.8618740255	0.8574727349
80	0.904670035	0.8871219118	0.87745042	0.8212769058	0.8638655288	0.8627016932
85	0.9070721326	0.891619314	0.8819075242	0.8232008205	0.8659580878	0.8664240202
90	0.9087182162	0.8958597462	0.8853940209	0.8251371285	0.8680526157	0.8686943618
95	0.9095417777	0.899477701	0.8882359283	0.8272513413	0.8699854491	0.8715487335
100	0.910097227	0.9033642875	0.8903951432	0.8295137212	0.8717735157	0.8745097788
105	0.9109140337	0.9069866347	0.8930809408	0.8316742055	0.8732262083	0.8780464873
110	0.9116897922	0.9108179082	0.8956591817	0.8341521908	0.8746978202	0.882555069
115	0.9125824601	0.9140929289	0.8973265689	0.8373818416	0.876218872	0.8861062447
120	0.9135431951	0.9158398144	0.9007210969	0.840224584	0.8779702967	0.8885164745
125	0.9145683603	0.9174661534	0.9061841411	0.8427813294	0.8795634334	0.8900924964
130	0.9154490774	0.9190493659	0.9113084079	0.8452996792	0.8808368839	0.8912507621
135	0.9162554921	0.9208612011	0.9153628243	0.8477973546	0.8820392333	0.8923904889
140	0.9170582697	0.9228154058	0.9197892722	0.8504456583	0.8831930668	0.8936790867
145	0.9180501806	0.9244484996	0.9240853012	0.8534951457	0.8841460623	0.8947514931
150	0.9190888553	0.9257267085	0.9270475244	0.8567681144	0.8850724764	0.8957927586
155	0.9199706116	0.9269882904	0.9287211468	0.859219026	0.8860107045	0.8981275237
160	0.9207292234	0.9282701365	0.9299946793	0.8615606582	0.886916444	0.9000664293
165	0.9213459852	0.9295556198	0.9334297359	0.8639131199	0.8878930676	0.9008241498
170	0.9219720997	0.9309138466	0.9332587885	0.8661469494	0.8889725714	0.9017234908
175	0.9225644404	0.9323697578	0.9339399803	0.8682951274	0.8899112917	0.9031846478
180	0.9231474284	0.933700446	0.9357783149	0.870245421	0.8907028293	0.9039241993
185	0.9236667459	0.9348679808	0.9372830682	0.8721775013	0.8913346051	0.904306584
190	0.9241944166	0.9360370743	0.9382729007	0.8735388492	0.8920136905	0.9047123398
195	0.9246555786	0.9370092405	0.9383939669	0.8749040728	0.8926875804	0.9056460092
200	0.924958744	0.9379782892	0.9396368432	0.8764202021	0.8932571134	0.9061310985
205	0.9251291718	0.938582061	0.9398633875	0.8779776804	0.8937542856	0.9063300598
210	0.9254585964	0.9389655237	0.9404806689	0.8799392958	0.8941810662	0.9066189184
215	0.9259174007	0.9396591859	0.9413515137	0.8823409824	0.8945812653	0.9069670308
220	0.9265362409	0.939555786	0.9423517382	0.8845157419	0.8948970176	0.9071913139
225	0.9272436534	0.9396950381	0.9429747351	0.8862351704	0.895250725	0.9073342035
230	0.9279500646	0.9400917349	0.9433327375	0.8875454839	0.895565662	0.9075142759
235	0.9286577559	0.9406344697	0.9439635284	0.8885226551	0.8958867117	0.9077706057
240	0.9292901056	0.9412023893	0.9444963609	0.8894835266	0.8962049256	0.9080240691
245	0.9299489548	0.9417490055	0.9449343241	0.8902838707	0.8964498454	0.9082300983
250	0.9304898554	0.942412531	0.945684869	0.8909799659	0.8966655189	0.9083715074
255	0.9310676474	0.9429684999	0.9467272379	0.8915462726	0.8968617569	0.9084908122
260	0.9317296141	0.9434418529	0.9472343923	0.8922519393	0.8971584826	0.9086976907
265	0.932298573	0.9438772753	0.9477269704	0.8928996873	0.8975638066	0.9087777038
270	0.9327350346	0.9443438735	0.9485598846	0.8936066107	0.8979157652	0.9090562278
275	0.9331449967	0.9446587494	0.949139755	0.8942893612	0.898110646	0.9091399998
280	0.9334855753	0.9449492042	0.9495314001	0.8950269716	0.8981881503	0.9092691038
285	0.9338038459	0.9451902973	0.95001299	0.8955808704	0.8982809645	0.9094165552
290	0.9340482992	0.945488546	0.9503558223	0.8957419389	0.8984421514	0.9095640065
295	0.9343540992	0.945336304	0.9507164506	0.8958288467	0.8986177134	0.909703985
300	0.9346300053	0.9452833051	0.9512280539	0.8967146249	0.8988008303	0.9097937523
305	0.9343842358	0.9461551891	0.9517262271	0.8977090203	0.899097386	0.909918919
310	0.9342527778	0.9469460159	0.9520105979	0.8983661237	0.8993103088	0.9100998431
315	0.934425284	0.9470977383	0.9522768829	0.8987459196	0.8994279565	0.9102395065
320	0.9348326482	0.9473970262	0.952463347	0.899075727	0.8995421585	0.9103524116
325	0.9352498846	0.9480148272	0.9526834861	0.8993439041	0.8997297056	0.9105316347
330	0.9356764739	0.9484045251	0.9528503385	0.899703591	0.899944548	0.9105947828
335	0.9360921516	0.9486326282	0.9530592839	0.9000887281	0.9001209708	0.910715068
340	0.9363488326	0.9487952621	0.9533422507	0.9003679574	0.9002856071	0.9108205414
345	0.9364459972	0.9486144423	0.9535709386	0.9006078303	0.9004008186	0.9110289874
350	0.9365966804	0.9483899763	0.9538165257	0.9008039675	0.900568286	0.9112091946
355	0.9366663064	0.9485136405	0.9542487837	0.9009494518	0.9008303761	0.9114429761
360	0.9366798159	0.9488305947	0.9545305515	0.9011275977	0.9010243226	0.9113644777
365	0.9368083998	0.9491579409	0.9547555607	0.9013053972	0.9011052733	0.911342775
370	0.9370809449	0.9494515133	0.954904273	0.9014461321	0.9011723125	0.9113757558
375	0.9373573706	0.9497721047	0.9550817829	0.9015551412	0.9013015545	0.911389489
380	0.9376748444	0.9500324229	0.9553504994	0.9017177573	0.9014603939	0.9113681477
385	0.9379595837	0.9502241542	0.9555417112	0.9019479569	0.9015777363	0.9113741045
390	0.9381144236	0.9504034152	0.9557059039	0.9022238871	0.9016819683	0.9113176266
395	0.9382882128	0.9506107345	0.9559950254	0.9024406992	0.9017415305	0.9113136886
400	0.9386309031	0.950731281	0.9560919086	0.9026378694	0.9019130554	0.9112871944
405	0.9391234812	0.9509661389	0.9562196591	0.9028094424	0.902147794	0.9112864779
410	0.9396259316	0.9511713798	0.9563776707	0.9029320127	0.9022467267	0.9112593604
415	0.9400618736	0.9513418076	0.9565093125	0.9028992541	0.9021993228	0.9113417469
420	0.9404801493	0.9515647148	0.9566587385	0.9029929561	0.9021006026	0.9112954257
425	0.9408942682	0.9518026903	0.9569848495	0.9031455538	0.9023188914	0.9112785145
430	0.9413452785	0.9522672101	0.9572211897	0.9033463919	0.9026083823	0.9112495154
435	0.9416430077	0.9525893603	0.9575795158	0.9035349713	0.9028118558	0.9111989011
440	0.9419080022	0.9528273358	0.9580385596	0.9036784385	0.9029528408	0.9111565239
445	0.9420415387	0.9530699877	0.958478469	0.9038603013	0.9029552855	0.9114125375
450	0.9423070528	0.9533266686	0.9584898167	0.9040404177	0.9029799831	0.9112258
455	0.9423901883	0.9535407426	0.9585489131	0.9041765486	0.9030604899	0.9112960112
460	0.9426328402	0.9538452266	0.9587091778	0.9043316546	0.9031178608	0.9100100296
465	0.9429175794	0.9540806041	0.9590686342	0.9044788249	0.903258152	0.9087972135
470	0.943247004	0.9543180599	0.9594364208	0.9046371542	0.9034142749	0.9092878986
475	0.9435686346	0.9545196636	0.9596563713	0.9047656787	0.9035852989	0.9104365423
480	0.9437717971	0.9546926895	0.9599942206	0.9048578233	0.9036959845	0.9112798107
485	0.9439531365	0.9548935255	0.9601383815	0.9049671497	0.903775729	0.9116711494
490	0.944153701	0.9550932989	0.9602483933	0.9051052384	0.9038134098	0.9117218512
495	0.944231121	0.9552486584	0.9601450132	0.9052737283	0.9038311308	0.9116588432
500	0.9444067448	0.9554674088	0.9608917755	0.9054641363	0.9040098037	0.9114990863
505	0.9446894056	0.9552187699	0.9615385915	0.9056556685	0.9041118615	0.9113041989
510	0.9449871348	0.9553006181	0.9619300078	0.9058687668	0.9041238171	0.9112529612
515	0.9452570513	0.9556300427	0.9621666071	0.9060965867	0.9040981527	0.9110006611
520	0.9454895852	0.9559480361	0.9608684788	0.9062874495	0.9042603464	0.9112503193
525	0.9456776794	0.9563496847	0.9599891989	0.9064375789	0.9043352758	0.9114081072
530	0.9458314801	0.9565658371	0.9609675823	0.9064991175	0.90440146	0.9114221145
535	0.9459431935	0.9567185987	0.9618898144	0.9066092438	0.9044551247	0.9113162808
540	0.9460180155	0.9568531743	0.9624392085	0.9067838618	0.9044448125	0.9114375986
545	0.9460174959	0.9570558172	0.9627434248	0.9070002291	0.9044765518	0.9113662224
550	0.9461993549	0.9572397546	0.9615106076	0.9071382827	0.9045213342	0.9111119972
555	0.9465552789	0.9574657793	0.9611911426	0.9072411632	0.9045762071	0.9112591798
560	0.94692783	0.957637766	0.9619999558	0.9071646867	0.9046306732	0.9115555142
565	0.9472203632	0.9577323327	0.9629906756	0.907037686	0.9047003851	0.9117152275
570	0.9474318392	0.9578211838	0.9635833155	0.9070899964	0.9047428945	0.9118345764
575	0.9475923675	0.9578767807	0.9640085049	0.9073239071	0.9047711755	0.9122062684
580	0.9477160589	0.957951083	0.9642718469	0.9076051188	0.9048010743	0.9120590857
585	0.9477737342	0.9581682746	0.9643015776	0.9077812465	0.9048522565	0.9117809646
590	0.9478428406	0.9583288302	0.9643142026	0.9078921428	0.9048852033	0.9117014445
595	0.9480480814	0.9586390296	0.9643453541	0.9079826748	0.9049517496	0.9123007372
600	0.9482767042	0.9588224474	0.9633529562	0.9080420107	0.9050049594	0.9124161914
605	0.9483603593	0.958930004	0.9630497234	0.907992695	0.9050357017	0.9122441802
610	0.9484398577	0.9590593837	0.9636130979	0.908070963	0.9050685065	0.9116358151
615	0.9485510515	0.9591110943	0.9641780358	0.9083114486	0.9052271873	0.9107830792
620	0.948776037	0.9592048709	0.9645605585	0.908443239	0.9051275766	0.9112986095
625	0.9489251614	0.9592204588	0.9648615582	0.908574894	0.905053024	0.912871833
630	0.9490857169	0.9592557914	0.964823363	0.9086517754	0.9051466449	0.9130891934
635	0.9492530272	0.959510394	0.9648477911	0.9087396649	0.9052261505	0.9131930694
640	0.9494120239	0.9596831496	0.964970811	0.908789517	0.9055019466	0.9130066237
645	0.9495621875	0.9597914961	0.9649527797	0.9088991989	0.9055861217	0.9128417301
650	0.9495388056	0.9598522889	0.9650453877	0.9089569717	0.905670436	0.9128384131
655	0.9495881673	0.9600045309	0.9651015901	0.9090136255	0.9058206189	0.9129152899
660	0.9497185862	0.9601292342	0.9651984256	0.9090362693	0.9059337525	0.9130713332
665	0.9499269446	0.9602856329	0.9653306301	0.9090513053	0.9058427614	0.9131227947
670	0.9501165976	0.9603963071	0.9653078519	0.9090876423	0.9055755424	0.9131158605
675	0.9502652024	0.960518932	0.9651388415	0.909189046	0.9055768713	0.9131205154
680	0.9503654846	0.9606244103	0.9653221957	0.9092708942	0.9057897462	0.9132164615
685	0.9504205619	0.9607044282	0.9655715813	0.9093689415	0.9059428823	0.9132291634
690	0.9504964231	0.9607667799	0.9658692656	0.9094219253	0.906184346	0.9132355739
695	0.9505852742	0.9609060319	0.9657763717	0.9095082942	0.906386923	0.9132361943
700	0.9506772429	0.9612427308	0.9660232048	0.9095528208	0.9064837196	0.9133384429
705	0.9508198595	0.9616381442	0.9664606051	0.9096034769	0.9065128085	0.9133590321
710	0.9509864032	0.9617586908	0.966725438	0.9096275972	0.9065910765	0.9135411221
715	0.9511126653	0.9617675239	0.9670174512	0.9097343713	0.9065681178	0.9136942545
720	0.95113241	0.9617550536	0.9671956951	0.9097912466	0.9066135889	0.9136754091
725	0.9511365668	0.9617394657	0.9674420926	0.9098434715	0.9066767348	0.9136068588
730	0.9512555545	0.9616921823	0.9674876064	0.9098794502	0.9067104769	0.9136589949
735	0.9514394919	0.9617062115	0.9676082008	0.9099320767	0.9067693238	0.9137028476
740	0.9517060452	0.9617649259	0.9679041869	0.909958166	0.9067734849	0.913766123
745	0.9519317977	0.9620761646	0.968215755	0.9099809449	0.9068000206	0.9137835343
750	0.9520531361	0.9624009128	0.9684791322	0.9100001403	0.90686656	0.9137933793
755	0.9521097722	0.9625266553	0.9685958171	0.91003939	0.9068791812	0.913813239
760	0.9521451048	0.9626284964	0.9688664422	0.9101117041	0.9068863757	0.9138410299
765	0.9521991429	0.9626835737	0.9690635649	0.9101767255	0.9068939428	0.9138955849
770	0.9522573378	0.9626773385	0.9693763257	0.9102333344	0.9069999143	0.9139350072
775	0.9522817588	0.962658633	0.9696621461	0.9102759804	0.9071002422	0.9139819536
780	0.952242789	0.9626737013	0.9698912296	0.910315228	0.9071533192	0.9139529532
785	0.9522708473	0.9627074751	0.9701365086	0.9103549646	0.9072253706	0.9140024032
790	0.952462059	0.962730857	0.9702401015	0.9104233433	0.9071968555	0.9140291673
795	0.9527426415	0.9627641112	0.9704764684	0.9104719843	0.9071921106	0.9140934272
800	0.9528559136	0.9628986869	0.9707342947	0.9105234024	0.9072167283	0.9140989265
805	0.952890207	0.9629548034	0.9709565113	0.9105714229	0.9074360992	0.9140414313
810	0.9528818935	0.9629366175	0.9711485341	0.9105724074	0.9074809395	0.9141638613
815	0.9529878913	0.9629602688	0.9713611143	0.9105567874	0.9075862809	0.9141852953
820	0.953152084	0.9630262576	0.9714428109	0.9105078745	0.9075358894	0.9142246753
825	0.95322171	0.9630717127	0.9715929406	0.9105906166	0.9075207619	0.9142838437
830	0.953293934	0.9631169177	0.9716822599	0.9106878624	0.9075757617	0.9143130131
835	0.9533749912	0.9632099256	0.9718465694	0.9108205022	0.9077140387	0.9142274038
840	0.9533718736	0.9632930611	0.9718292732	0.910945846	0.9077604919	0.9142543791
845	0.9532056025	0.9634151664	0.9719573181	0.9110247814	0.9077963353	0.9142866988
850	0.9531375353	0.9635019391	0.9720477705	0.9110633627	0.9078064492	0.9143231253
855	0.9533453741	0.9636583379	0.9722342685	0.91098469	0.9078194257	0.9142748426
860	0.9534830674	0.9637066604	0.9722221861	0.9110299333	0.9078347762	0.9142863894
865	0.9535890652	0.9637736884	0.9723214868	0.9113700731	0.9078138783	0.9143239833
870	0.9536914258	0.9638303245	0.9722375958	0.9114015335	0.9078026019	0.91431584
875	0.9538571773	0.963883843	0.9722306528	0.9114402842	0.907806718	0.9142805668
880	0.9539361561	0.9638879998	0.9722614892	0.9113685153	0.9078171006	0.9143045463
885	0.9539714887	0.9639119013	0.9722905642	0.9113428745	0.9080297978	0.914175014
890	0.9539777238	0.9639955564	0.9724014315	0.9113695496	0.9080595563	0.9142462076
895	0.953842109	0.9643379709	0.9725042753	0.9114075155	0.908131731	0.9142435214
900	0.9537433855	0.9646066026	0.9725057683	0.9114095843	0.9080799168	0.914182609
905	0.9537742895	0.9646938949	0.9725120794	0.9113532225	0.9081114661	0.914169051
910	0.953807296	0.9647489722	0.9726046764	0.9113839863	0.9081501303	0.9142127346
915	0.9538332758	0.9649048514	0.9727020399	0.911617672	0.9082864835	0.91414171
920	0.953914333	0.9649734382	0.9727615397	0.9116343571	0.9081565295	0.914085355
925	0.954010978	0.9650238391	0.9725764555	0.911528715	0.9081845878	0.9140881105
930	0.9540598202	0.9650791671	0.9726494434	0.911689669	0.9084686159	0.9140991092
935	0.9540972312	0.9652363543	0.9728132194	0.9118685168	0.9084046666	0.9141049739
940	0.9542156993	0.9653142939	0.9729014789	0.911978143	0.9083735195	0.9139684088
945	0.9542790902	0.9653626164	0.9730074112	0.9120063328	0.908322635	0.913961504
950	0.954312864	0.9654389972	0.9731898874	0.9120325904	0.908351676	0.9139226163
955	0.9543466378	0.9656873646	0.9732760448	0.9116154517	0.9085522083	0.9138192861
960	0.9543092268	0.9657445203	0.9734558199	0.9114069651	0.9086120842	0.9135434983
965	0.9543331283	0.9658562337	0.9735073014	0.9116097695	0.9087787332	0.9136286454
970	0.9543814508	0.9658957231	0.9734930056	0.911844782	0.9088508254	0.9136760412
975	0.954377294	0.965943526	0.9735249677	0.9118990282	0.9089313307	0.9133724197
980	0.9544069111	0.96601575	0.9736075836	0.9119100274	0.9090358218	0.9134718
985	0.9545196636	0.9661503257	0.973582643	0.9123679151	0.9091203546	0.9129410688
990	0.9546729448	0.9662916561	0.9735363988	0.912428531	0.9091484128	0.913205268
995	0.9547654331	0.9663186752	0.9736179756	0.9125291761	0.909068892	0.913143341

==> training-results/loss.dat <==
Epoch	sl-2	sl-3	sl-4	sd-2	sd-3	sd-4
0	0.9662	0.9342	1.1048	0.8289	0.9737	1.0123
5	0.9074	0.8734	0.9891	0.8025	0.9221	0.952
10	0.8555	0.833	0.9047	0.7822	0.8934	0.9075
15	0.8085	0.8079	0.8421	0.7664	0.8712	0.8774
20	0.77	0.7907	0.7979	0.7526	0.8531	0.8541
25	0.7393	0.774	0.7705	0.7402	0.8398	0.8351
30	0.7148	0.7584	0.7512	0.728	0.83	0.8192
35	0.6941	0.7454	0.735	0.7156	0.8221	0.8039
40	0.6755	0.7332	0.7216	0.7031	0.8155	0.7882
45	0.6586	0.7197	0.7096	0.6923	0.8096	0.7715
50	0.6452	0.7075	0.6983	0.6823	0.804	0.7532
55	0.6311	0.6969	0.6868	0.6731	0.7984	0.7328
60	0.619	0.687	0.6735	0.6631	0.793	0.7115
65	0.606	0.6772	0.6563	0.6541	0.7878	0.6954
70	0.5933	0.6679	0.6412	0.6448	0.7823	0.6815
75	0.5819	0.6591	0.6284	0.6353	0.777	0.6687
80	0.5712	0.6504	0.6162	0.6276	0.7717	0.6561
85	0.5605	0.6414	0.6039	0.6205	0.7665	0.642
90	0.5506	0.632	0.5907	0.6136	0.7613	0.624
95	0.5411	0.6231	0.5781	0.6067	0.7561	0.6061
100	0.5343	0.6116	0.5615	0.5988	0.7508	0.5933
105	0.5265	0.6003	0.5435	0.5907	0.7454	0.5776
110	0.52	0.5903	0.5279	0.584	0.7397	0.5563
115	0.5144	0.5807	0.5113	0.5776	0.728	0.5407
120	0.5092	0.567	0.4974	0.5696	0.7185	0.5291
125	0.5045	0.5566	0.4813	0.5628	0.7108	0.519
130	0.4987	0.5483	0.4672	0.5575	0.7044	0.5097
135	0.4926	0.5407	0.4517	0.5529	0.6986	0.5016
140	0.487	0.5338	0.4366	0.5487	0.6931	0.4942
145	0.4809	0.5274	0.4226	0.5448	0.6873	0.4875
150	0.4731	0.5216	0.4106	0.5413	0.679	0.4814
155	0.467	0.5159	0.3976	0.5379	0.6697	0.4729
160	0.4623	0.5098	0.3832	0.5332	0.6613	0.4579
165	0.4585	0.5039	0.3665	0.529	0.6537	0.448
170	0.4551	0.4981	0.352	0.5245	0.6465	0.4403
175	0.452	0.4923	0.3408	0.5205	0.6398	0.4335
180	0.4492	0.4867	0.3309	0.5167	0.6333	0.428
185	0.4464	0.4812	0.3224	0.5128	0.627	0.424
190	0.4435	0.4759	0.3155	0.5096	0.6193	0.421
195	0.4408	0.4705	0.3095	0.5059	0.6119	0.4166
200	0.4372	0.4652	0.3007	0.5029	0.6052	0.4133
205	0.4334	0.458	0.2927	0.5001	0.5975	0.4107
210	0.4296	0.4516	0.2863	0.4975	0.5899	0.4086
215	0.4259	0.4458	0.2803	0.4951	0.5778	0.4066
220	0.4222	0.4387	0.2741	0.4927	0.5688	0.4048
225	0.4187	0.4325	0.2686	0.4901	0.5614	0.4032
230	0.4153	0.4271	0.2639	0.4876	0.5553	0.4016
235	0.4124	0.4221	0.2597	0.4851	0.5503	0.4001
240	0.4095	0.4173	0.2559	0.4827	0.546	0.3987
245	0.4054	0.4126	0.2507	0.4806	0.5422	0.3971
250	0.402	0.408	0.2437	0.4785	0.5387	0.3958
255	0.3983	0.4035	0.236	0.4755	0.5344	0.3946
260	0.3933	0.3992	0.2299	0.4728	0.5306	0.3929
265	0.3886	0.3948	0.2254	0.4699	0.5271	0.3915
270	0.385	0.3906	0.221	0.4672	0.5236	0.3898
275	0.3821	0.3866	0.2171	0.465	0.5199	0.3885
280	0.3795	0.3802	0.2137	0.4623	0.5166	0.3873
285	0.3771	0.3745	0.2105	0.4603	0.5137	0.3863
290	0.3748	0.3696	0.2078	0.4586	0.5105	0.3854
295	0.3725	0.3606	0.2052	0.4571	0.5075	0.3846
300	0.3703	0.3515	0.2022	0.4558	0.5036	0.3838
305	0.3669	0.3432	0.1996	0.4539	0.4973	0.383
310	0.364	0.3347	0.1973	0.4522	0.4924	0.382
315	0.3611	0.3273	0.1953	0.4502	0.4855	0.3809
320	0.3583	0.322	0.1934	0.448	0.4812	0.3801
325	0.3557	0.3167	0.1918	0.4463	0.4778	0.3792
330	0.3529	0.3114	0.1899	0.4449	0.4751	0.3785
335	0.3503	0.3065	0.1882	0.4438	0.4729	0.378
340	0.3478	0.3024	0.1861	0.4428	0.4711	0.3774
345	0.3437	0.297	0.1843	0.4418	0.4697	0.3767
350	0.3403	0.2921	0.1828	0.4408	0.4682	0.3761
355	0.3373	0.2877	0.1809	0.4393	0.4668	0.3754
360	0.3343	0.2844	0.1795	0.4381	0.4654	0.3749
365	0.3316	0.2808	0.1783	0.4367	0.4641	0.3746
370	0.3294	0.2769	0.1768	0.4352	0.4629	0.374
375	0.3269	0.2736	0.1753	0.4341	0.461	0.3736
380	0.3248	0.2708	0.174	0.433	0.4595	0.3732
385	0.3227	0.2683	0.1735	0.4318	0.4575	0.3728
390	0.3198	0.2657	0.1718	0.4308	0.4559	0.3725
395	0.3155	0.2617	0.1699	0.43	0.4544	0.3722
400	0.3116	0.2584	0.1684	0.4291	0.453	0.3718
405	0.3075	0.2555	0.1674	0.4276	0.4518	0.3714
410	0.3038	0.2527	0.1666	0.4264	0.4506	0.3711
415	0.3007	0.2497	0.1652	0.4247	0.4481	0.3707
420	0.2979	0.2471	0.1642	0.4233	0.4464	0.3705
425	0.2955	0.2443	0.1632	0.422	0.445	0.3702
430	0.2926	0.2414	0.1623	0.4207	0.4438	0.37
435	0.2902	0.2381	0.1606	0.4199	0.4427	0.3699
440	0.2881	0.2349	0.1591	0.4193	0.4417	0.3701
445	0.2852	0.2319	0.1577	0.4188	0.4403	0.3693
450	0.2827	0.2286	0.1554	0.4183	0.439	0.3704
455	0.2801	0.226	0.1552	0.4174	0.4379	0.3712
460	0.2779	0.2231	0.1549	0.4167	0.4369	0.3736
465	0.2758	0.2204	0.154	0.4156	0.436	0.3859
470	0.274	0.2181	0.1529	0.4144	0.4351	0.3845
475	0.2722	0.2158	0.1516	0.4135	0.4342	0.3775
480	0.2705	0.2138	0.1504	0.4129	0.4329	0.3711
485	0.2691	0.2119	0.1493	0.4124	0.4317	0.3692
490	0.2676	0.2101	0.1485	0.4119	0.4306	0.3693
495	0.2651	0.2083	0.148	0.4115	0.4297	0.3686
500	0.2633	0.2065	0.1472	0.411	0.4282	0.3675
505	0.2614	0.2056	0.1474	0.4105	0.4268	0.3671
510	0.2599	0.2026	0.1461	0.4099	0.4255	0.3669
515	0.2584	0.1997	0.1439	0.4093	0.4241	0.367
520	0.2571	0.1978	0.1434	0.4086	0.4229	0.3668
525	0.2559	0.1955	0.1462	0.408	0.422	0.3665
530	0.2547	0.193	0.1432	0.4076	0.4205	0.3661
535	0.2536	0.191	0.1407	0.4072	0.4194	0.3662
540	0.2523	0.1895	0.1401	0.4068	0.4184	0.3666
545	0.2507	0.1879	0.1392	0.4065	0.4173	0.3663
550	0.2493	0.1861	0.1389	0.4062	0.4165	0.3655
555	0.2471	0.1842	0.1407	0.4059	0.4158	0.3653
560	0.2451	0.1827	0.1374	0.4056	0.4143	0.3647
565	0.2437	0.1812	0.1346	0.4051	0.4135	0.3642
570	0.2424	0.1798	0.1336	0.4046	0.4127	0.3639
575	0.2414	0.1784	0.1327	0.4042	0.4111	0.3634
580	0.2402	0.1772	0.1321	0.4038	0.4097	0.3652
585	0.2391	0.1754	0.1314	0.4033	0.4087	0.3638
590	0.2383	0.174	0.131	0.4028	0.4082	0.3649
595	0.2372	0.172	0.1302	0.4023	0.4078	0.3633
600	0.2361	0.1706	0.1305	0.4019	0.4073	0.3659
605	0.2348	0.1684	0.1306	0.4015	0.4063	0.3669
610	0.2337	0.1661	0.1284	0.4012	0.4054	0.3643
615	0.2327	0.1647	0.1273	0.4009	0.4042	0.3695
620	0.2317	0.1634	0.1275	0.4002	0.403	0.3683
625	0.2306	0.1624	0.1271	0.4	0.4021	0.3624
630	0.2295	0.1616	0.1269	0.3997	0.4013	0.3636
635	0.2285	0.1604	0.1268	0.3993	0.4007	0.3643
640	0.2276	0.1595	0.126	0.3989	0.4002	0.3637
645	0.2267	0.1585	0.1252	0.3983	0.3994	0.363
650	0.2256	0.1576	0.1247	0.3981	0.3988	0.3625
655	0.2246	0.1565	0.1245	0.3977	0.3983	0.362
660	0.2236	0.1555	0.1243	0.3973	0.3979	0.3611
665	0.2227	0.1549	0.1236	0.3966	0.3973	0.3608
670	0.2217	0.1538	0.1226	0.3962	0.3969	0.3605
675	0.2209	0.153	0.1219	0.396	0.3963	0.3601
680	0.22	0.1521	0.1212	0.3954	0.3958	0.3598
685	0.2189	0.1513	0.1207	0.3949	0.3954	0.3597
690	0.218	0.1504	0.1198	0.3945	0.3951	0.3596
695	0.217	0.1492	0.1188	0.3941	0.3947	0.3594
700	0.2161	0.1481	0.1181	0.3939	0.3943	0.3593
705	0.2147	0.1467	0.1169	0.3936	0.3938	0.3592
710	0.2132	0.1454	0.1162	0.3933	0.3932	0.359
715	0.2121	0.1441	0.1151	0.3931	0.3925	0.3588
720	0.2108	0.1433	0.1141	0.3927	0.392	0.3586
725	0.2098	0.1424	0.1134	0.3924	0.3916	0.3586
730	0.2087	0.1414	0.1126	0.3921	0.3912	0.3582
735	0.2075	0.1404	0.1117	0.3917	0.3909	0.3581
740	0.2065	0.1397	0.1103	0.3914	0.3906	0.358
745	0.2051	0.1383	0.1095	0.3911	0.3902	0.3581
750	0.2039	0.1373	0.1082	0.3909	0.3898	0.3581
755	0.2027	0.1364	0.1073	0.3906	0.3894	0.3579
760	0.2016	0.1355	0.1063	0.3904	0.389	0.3579
765	0.2007	0.1346	0.1056	0.3901	0.3885	0.3579
770	0.1999	0.1338	0.1046	0.3897	0.3881	0.3578
775	0.199	0.1329	0.1039	0.3893	0.3877	0.3577
780	0.1978	0.1321	0.103	0.3889	0.3873	0.3577
785	0.1966	0.1314	0.1019	0.3886	0.387	0.3577
790	0.1953	0.1308	0.1012	0.3883	0.3867	0.3576
795	0.1935	0.13	0.1003	0.388	0.3864	0.3575
800	0.1923	0.1293	0.0995	0.3877	0.386	0.3574
805	0.1908	0.1288	0.0985	0.3872	0.3856	0.3574
810	0.1896	0.1282	0.0978	0.3868	0.3851	0.3574
815	0.1887	0.1277	0.0967	0.3864	0.3843	0.3572
820	0.1876	0.1269	0.0966	0.3859	0.384	0.3572
825	0.1867	0.1264	0.0958	0.3856	0.3836	0.357
830	0.1859	0.1259	0.0951	0.3852	0.383	0.357
835	0.1851	0.1252	0.0946	0.3849	0.3825	0.357
840	0.1841	0.1246	0.0943	0.3846	0.3823	0.3569
845	0.1836	0.1239	0.0936	0.3843	0.3819	0.3569
850	0.1834	0.1234	0.0933	0.3839	0.3811	0.357
855	0.182	0.1228	0.0928	0.3836	0.3801	0.357
860	0.1808	0.1224	0.0936	0.3833	0.3796	0.357
865	0.18	0.1216	0.0924	0.3831	0.3785	0.357
870	0.1791	0.1212	0.0924	0.383	0.3785	0.357
875	0.1781	0.1206	0.092	0.3828	0.3776	0.357
880	0.1772	0.1202	0.0916	0.3826	0.3769	0.3572
885	0.1763	0.1198	0.0918	0.3824	0.3764	0.3572
890	0.1753	0.1194	0.0914	0.3827	0.376	0.3574
895	0.1743	0.1185	0.0909	0.3822	0.3756	0.3574
900	0.1737	0.1184	0.0905	0.3818	0.3753	0.3573
905	0.173	0.1177	0.0904	0.3814	0.3747	0.3573
910	0.1723	0.1169	0.0898	0.3811	0.3743	0.3576
915	0.1716	0.1162	0.0896	0.3809	0.3736	0.3577
920	0.1709	0.1157	0.0895	0.3818	0.3727	0.3575
925	0.1703	0.1153	0.0892	0.3823	0.3731	0.3574
930	0.1695	0.1148	0.0887	0.3807	0.3728	0.3574
935	0.169	0.1143	0.0887	0.3799	0.3721	0.3575
940	0.1684	0.1138	0.0882	0.3798	0.3723	0.3576
945	0.1678	0.1136	0.0881	0.3799	0.3718	0.3576
950	0.1673	0.1132	0.0874	0.3798	0.3713	0.3577
955	0.1667	0.1126	0.0873	0.3793	0.3711	0.3578
960	0.1662	0.1122	0.0871	0.3791	0.373	0.3578
965	0.1658	0.1119	0.0873	0.3788	0.3722	0.3579
970	0.1653	0.1116	0.0869	0.3786	0.3711	0.358
975	0.1648	0.1112	0.0865	0.3785	0.371	0.358
980	0.1642	0.1109	0.0861	0.3783	0.3707	0.3581
985	0.1633	0.1102	0.086	0.3781	0.3693	0.3582
990	0.1625	0.1097	0.0859	0.3778	0.369	0.358
995	0.1623	0.1092	0.0857	0.3776	0.3689	0.3585
